The r-process of stellar nucleosynthesis: Astrophysics and nuclear physics achievements and mysteries

The r-process, or the rapid neutron-capture process, of stellar nucleosynthesis is called for to explain the production of the stable (and some long-lived radioactive) neutron-rich nuclides heavier than iron that are observed in stars of various metallicities, as well as in the solar system. A very large amount of nuclear information is necessary in order to model the r-process. This concerns the static characteristics of a large variety of light to heavy nuclei between the valley of stability and the vicinity of the neutron-drip line, as well as their beta-decay branches or their reactivity. The enormously challenging experimental and theoretical task imposed by all these requirements is reviewed, and the state-of-the-art development in the field is presented. Nuclear-physics-based and astrophysics-free r-process models of different levels of sophistication have been constructed over the years. We review their merits and their shortcomings. For long, the core collapse supernova of massive stars has been envisioned as the privileged r-process location. We present a brief summary of the one- or multidimensional spherical or non-spherical explosion simulations available to-date. Their predictions are confronted with the requirements imposed to obtain an r-process. The possibility of r-nuclide synthesis during the decompression of the matter of neutron stars following their merging is also discussed.

==> conv2.txt <==
rm ccsn_fail.pdf
rm fig_actinides1.pdf
rm fig_actinides2.pdf
rm fig_actinides4.pdf
rm fig_actinides5.pdf
rm fig_age.pdf
rm fig_aic.pdf
rm fig_alfven_wind1.pdf
rm fig_alfven_wind2.pdf
rm fig_alpha_flow-color.pdf
rm fig_apro2a.pdf
rm fig_apro2b.pdf
rm fig_apro3.pdf
rm fig_apro4.pdf
rm fig_apro7.pdf
rm fig_beta_dn.pdf
rm fig_beta_gross.pdf
rm fig_beta_n82.pdf
rm fig_beta_tq.pdf
rm fig_cc.pdf
rm fig_chemevol1.pdf
rm fig_chemevol2.pdf
rm fig_chrono_sol1.pdf
rm fig_chrono_sol2.pdf
rm fig_comp_grain_inclusion.pdf
rm fig_crust.pdf
rm fig_dc.pdf
rm fig_extra.pdf
rm fig_fisasym.pdf
rm fig_fispu240.pdf
rm fig_fispu240e.pdf
rm fig_galaxy_eu_o.pdf
rm fig_galaxy_specific1.pdf
rm fig_galaxy_specific2.pdf
rm fig_galaxy_specific3.pdf
rm fig_galaxy_specific4.pdf
rm fig_galaxy_sr_eu.pdf
rm fig_gamma.pdf
rm fig_hider1.pdf
rm fig_hider2.pdf
rm fig_hider3.pdf
rm fig_nld.pdf
rm fig_nldtot-color.pdf
rm fig_nsm_flow-color.pdf
rm fig_nzplane.pdf
rm fig_rsol_elem.pdf
rm fig_s_acoustic1.pdf
rm fig_SNONeMg_massshells2.pdf
rm fig_steady1.pdf
rm fig_th_eu.pdf
rm fig_wind_boundary.pdf
rm fig_wind_fit.pdf
rm fig_wind_vr.pdf

